Iterative Joint Ptychography-Tomography with Total Variation Regularization

In order to determine the 3D structure of a thick sample, researchers have recently combined ptychography (for high resolution) and tomography (for 3D imaging) in a single experiment. 2-step methods are usually adopted for reconstruction, where the ptychography and tomography problems are often solved independently. In this paper, we provide a novel model and ADMM-based algorithm to jointly solve the ptychography-tomography problem iteratively, also employing total variation regularization. The proposed method permits large scan stepsizes for the ptychography experiment, requiring less measurements and being more robust to noise with respect to other strategies, while achieving higher reconstruction quality results.

==> images/eg-0.txt <==
(lam, r1, r2, r22)=(0.0005, 0.002, 0.01, 0.01
SNRs =0.113781886175, 15.0928807259, 24.1324210167
R-factor=1.2223114899, 0.029488312373,0.026985835158


==> images/eg-1.txt <==
SNRs =0.0827919878066, 16.0440707207, 25.1712632179
R-factor=1.21609587316, 0.0294109813075,0.0195156591416


==> images/eg-2.txt <==
(lam, r1, r2, r22)=(0.00035, 0.005, 0.02, 0.02
SNRs =0.0714327441528, 16.9887542725, 25.6201004982
R-factor=1.16768157356, 0.0262511141717,0.0188570388359


==> images/eg00.txt <==
SNRs =0.129544101655, 13.5842180252, 19.4286298752
R-factor=1.24561827946, 0.0796363522591,0.073195204202


==> images/eg01.txt <==
(lam, r1, r2, r22)=(0.0005, 0.001, 0.01, 0.01
SNRs =0.118620600551, 14.8823964596, 22.672252655
R-factor=1.22882814604, 0.0454495292841,0.0427046141267


==> images/eg4.txt <==
(lam, r1, r2, r22)=(0.0004, 0.01, 0.005, 0.001
SNRs =16.8314766884, 17.557489872, 26.8991565704
R-factor=0.0185252184464, 0.00995357275674,0.00852349019815

